Exact and heuristic approaches for multi-objective garbage accumulation points location in real scenarios

Municipal solid waste management is a major challenge for nowadays urban societies, because it accounts for a large proportion of public budget and, when mishandled, it can lead to environmental and social problems. This work focuses on the problem of locating waste bins in an urban area, which is considered to have a strong influence in the overall efficiency of the reverse logistic chain. This article contributes with an exact multiobjective approach to solve the waste bin location in which the optimization criteria that are considered are: the accessibility to the system (as quality of service measure), the investment cost, and the required frequency of waste removal from the bins (as a proxy of the posterior routing costs). In this approach, different methods to obtain the objectives ideal and nadir values over the Pareto front are proposed and compared. Then, a family of heuristic methods based on the PageRank algorithm is proposed which aims to optimize the accessibility to the system, the amount of collected waste and the installation cost. The experimental evaluation was performed on real-world scenarios of the cities of Montevideo, Uruguay, and Bah\'ia Blanca, Argentina. The obtained results show the competitiveness of the proposed approaches for constructing a set of candidate solutions that considers the different trade-offs between the optimization criteria.

==> Reply_to_editor_reviewers.txt <==
ANSWER LETTER 

Manuscript’s title: "Exact and heuristic approaches for multi-objective garbage accumulation points location in real scenarios" 

Manuscript ID: WM-19-1378 

Dear Editor-in-Chief

Dr. Morton Barlaz

Waste Management

January 6th, 2019 

 

Dear Dr. Morton Barlaz: 
 

Please find here attached the revised version of our paper entitled “Exact and heuristic approaches for multi-objective garbage accumulation points location in real scenarios” which has been submitted for possible publication in Waste Management (WM-19-1378). We appreciate the opportunity to improve our manuscript. According to your indications, we have thoroughly revised it to respond to the reviewer's corrections. 
Through these corrections we have incorporated more detailed information .... 
Moreover, we have expanded the arguments ....


DECIR ALGO SOBRE LA CONCLUSIÓN DEL EDITOR: "Based on the comments of the reviewers, your manuscript needs substantial revisions prior publication. In particular, the following points should be addressed:
- more clear description of the motivation of the study
- statement of current research/knowledge gap 
- discussion on the limitations of the chosen approaches"

We expect that these modifications, among other changes that are explained in the detailed replied to the reviewer, contribute to enhance our manuscript. 

Thanks in advance for handling our manuscript. 

Sincerely Yours,  

------------------------------------------------------------
Salto de página
------------------------------------------------------------- 

Detailed Reviewer #4 Answer 

Dear Reviewer #4, 

We thank you for your careful revision of our manuscript (WM-19-1378) and your insightful comments that have allowed as to enhance the quality our manuscript. We have thoroughly revising our work in order to address all your suggestions. Hereafter, we describe the changes and modifications introduced, giving point-by-point responses to your comments.

LO QUE DIJO EL REVIEWER #4 FUE:
'''
This paper studies both exact and heuristic approaches for locating waste bins in an urban areas. The authors present computational experiments on two cities (Montevideo, Uruguay, and Bahia Blanca, Argentina).
The topic of the paper is clearly appropriate for "Waste Management". In general, the paper is well written, is well positioned with respect to prior art, and presents an interesting approach. Moreover, the computational campaign and the comments to the results are appropriate. I only have some minor comments and suggestions, that are detailed below, and require a minor revision.

Page 2, line 4: "recognizes" instead of "recognize"
Page 2, line 5: "uses" instead of "use"
Page 2, line 6: "includes" instead of "include"
Page 2, line 23: the comma at the beginning of the line should be moved at the end of line 22
Page 3, line 28: because OF the
Page 3, line 28: the sentence starting with "Tralhao et al. (2109) considered ..." is a bit clumsy and should be reformulated
Page 4, line 66: please, remove "in" after "criteria"
Page 4, line 71: "Authors" should be "The authors"
Page 6, line 128: please, remove "for" after "model"
Page 6, line 137: please, remove "the" after "for"
Page 7, line 142: "propose" should be "proposed"
Page 7, line 166: "on Section" should be "in Section"
Page 8, line 180:  the sentence starting with "Therefore, for ..." is a bit clumsy and should be reformulated
Page 9, formula (8): in the r.h.s, the summation should be over $p \in P$
Page 9, line 187: "Nine constraints" should be "Nine sets of constraints"
Page 9, line 195: "Eq. (12) states that variables $t_{jhi}$ are non-negative integer"
Page 10, line 203:  the sentence starting with "However, traditional ..." is a bit clumsy and should be reformulated
Page 11, line 226: "guarantee" should be "guaranteed"
Page 13, line 279: please, add "is" after "iterations"
Page 13, line 282: please, remove "that" after "weight"
Page 13, line 13: "generator" should be "generators"
Page 14, line 306: please, add "on" after "Depending"
Page 16, line 338: what do you mean by "article"?
Page 16, Line 348: "bins" should be "bin"
Page 16: the references by "Intendencia de Montevideo" (lines 341 and 357) should report a year
Page 18: please, move lines 373-375 at the beginning of Section 5, and remove Section 5.2
Page 18, line 379: please, add "of" after "range"
Page 18: the results for the first stage  should be reported at least in an Appendix
Page 25, line 429: "impose" should be "imposed"
Page 27, line 447: please, remove the "." after "small"
Page 27, line 448: please, add "the" before "NP-hard"
Page 27, line 449: "solution" should be "solutions"
Page 27, line 463: please, remove "of" after "city"
Page 27, line 466: "costs" instead of "cost"
Page 27, lines 467-468: you write that "... the solutions are useful for the purpose of comparison with the current distribution of waste bins". It would be extremely useful and interesting to report such a comparison in the paper.
Page 28, line 478: "on" should be "in"
Page 29, line 499: "an" should be "a"
'''

Cuatro precisan un tratamiento especial

Page 16, line 338: what do you mean by "article"?
Page 16: the references by "Intendencia de Montevideo" (lines 341 and 357) should report a year
Page 18: the results for the first stage  should be reported at least in an Appendix
Page 27, lines 467-468: you write that "... the solutions are useful for the purpose of comparison with the current distribution of waste bins". It would be extremely useful and interesting to report such a comparison in the paper.

Thanks in advance for revising our manuscript. 

Sincerely Yours,  

------------------------------------------------------------
Salto de página
------------------------------------------------------------- 

Detailed Reviewer #5 Answer 

Dear Reviewer #5, 

We thank you for your careful revision of our manuscript (WM-19-1378) and your insightful comments that have allowed as to enhance the quality our manuscript. We have thoroughly revising our work in order to address all your suggestions. Hereafter, we describe the changes and modifications introduced, giving point-by-point responses to your comments.

LO QUE DIJO EL REVIEWER #5 FUE:
'''
Rossit et al. reported "Exact and heuristic approaches for multi-objective garbagemaccumulation points location in real scenario". This manuscript focuses with an exact multiobjective approach to solve the waste bin location in which the optimization criteria of the accessibility to the system, the investment cost, and the required frequency of waste removal from the bins. The study presented provides valuable information and could provide an interesting contribution in the field of Waste Management. The paper itself is well written. However, there are some issues needed to be addressed.
*Please give information of which candidate solutions are suitable for Montevideo and Bahia Blanca? and why.
*The author should give a strong motivation in the introduction section followed by the purpose of the study to fill the missing part of last studies. Representing the reader and as a reviewer, I did not see clearly the state of the art and objective in the study which they should be placed in the last paragraph of introduction section. What I saw that authors placed the objective the study in the literature review section, which I felt it is in the wrong place.
*line 338: authors mentioned there are two fractions of classification: dry waste, i.e., plastic, metal and article, and humid and glass waste, which includes organic waste. Please check again for common name of waste examples. Article --> Paper? and organic waste --> humid and glass waste ???
*When I read abstract, I imagine that I will get information where the waste bin is located in easy manner, for instance in a schematic figure (after optimization scenarios). It is nice if authors could accommodate another researcher/waste management practitioner to understand the topic."
'''


Thanks in advance for revising our manuscript. 

Sincerely Yours,  


==> Revision_sent_by_email_original.txt <==
Ms. Ref. No.:  WM-19-1378
Title: Exact and heuristic approaches for multi-objective garbage accumulation points location in real scenarios
Waste Management

Dear Dr. Diego Gabriel Rossit,

The peer review process for your manuscript has been completed. Based on the referee comments, and upon my review of the manuscript, I feel that your paper presents information of interest to the readers of
Waste Management but that significant revisions are needed prior to publication.

Please use the attached comments to produce a revised manuscript.

Please prepare a reply to each reviewer's comment and suggestion within the structure of a table with three columns, in which each reviewer's comment is reported in the left column and the author's response is clearly addressed in the center column. For significant revisions of multiple paragraphs/pages, the author(s) should indicate these changes in the revised text column with references to the track changes version of the manuscript [see below].  

Example Table Format for Author's Response:

Reviewer Comment    Author' Response    Revised Text

Correct Spelling    Corrected           The landfill was..
of "landfill"                          (Page 4 Line 120)

In addition to the completed table form, we would like to receive the following by Jan 07, 2020:

-- a clean version of your revised manuscript in Microsoft Word (or compatible) format.

-- a MS Word version with all changes indicated with the "track changes" function. Please include page and line numbers in this version.

Please carefully address the issues raised in the comments.

Thank you for your interest in Waste Management.

Regards,

Morton Barlaz  
Editor-in-Chief  
Waste Management
Data in Brief (optional):

While submitting the revised manuscript, please double check the author names provided in the submission so that authorship related changes are made in the revision stage. If your manuscript is accepted, any authorship change will involve approval from co-authors and respective editor handling the submission and this may cause a significant delay in publishing your manuscript.

Comments from the editors and reviewers:

Based on the comments of the reviewers, your manuscript needs substantial revisions prior publication. In particular, the following points should be addressed:
- more clear description of the motivation of the study
- statement of current research/knowledge gap
- discussion on the limitations of the chosen approaches


Reviewer #4: This paper studies both exact and heuristic approaches for locating waste bins in an urban areas. The authors present computational experiments on two cities (Montevideo, Uruguay, and Bahia Blanca, Argentina).

The topic of the paper is clearly appropriate for "Waste Management". In general, the paper is well written, is well positioned with respect to prior art, and presents an interesting approach. Moreover, the computational campaign and the comments to the results are appropriate. I only have some minor comments and suggestions, that are detailed below, and require a minor revision.

Page 2, line 4: "recognizes" instead of "recognize"
Page 2, line 5: "uses" instead of "use"
Page 2, line 6: "includes" instead of "include"
Page 2, line 23: the comma at the beginning of the line should be moved at the end of line 22
Page 3, line 28: because OF the
Page 3, line 28: the sentence starting with "Tralhao et al. (2109) considered ..." is a bit clumsy and should be reformulated
Page 4, line 66: please, remove "in" after "criteria"
Page 4, line 71: "Authors" should be "The authors"
Page 6, line 128: please, remove "for" after "model"
Page 6, line 137: please, remove "the" after "for"
Page 7, line 142: "propose" should be "proposed"
Page 7, line 166: "on Section" should be "in Section"
Page 8, line 180:  the sentence starting with "Therefore, for ..." is a bit clumsy and should be reformulated
Page 9, formula (8): in the r.h.s, the summation should be over $p \in P$
Page 9, line 187: "Nine constraints" should be "Nine sets of constraints"
Page 9, line 195: "Eq. (12) states that variables $t_{jhi}$ are non-negative integer"
Page 10, line 203:  the sentence starting with "However, traditional ..." is a bit clumsy and should be reformulated
Page 11, line 226: "guarantee" should be "guaranteed"
Page 13, line 279: please, add "is" after "iterations"
Page 13, line 282: please, remove "that" after "weight"
Page 13, line 13: "generator" should be "generators"
Page 14, line 306: please, add "on" after "Depending"
Page 16, line 338: what do you mean by "article"?
Page 16, Line 348: "bins" should be "bin"
Page 16: the references by "Intendencia de Montevideo" (lines 341 and 357) should report a year
Page 18: please, move lines 373-375 at the beginning of Section 5, and remove Section 5.2
Page 18, line 379: please, add "of" after "range"
Page 18: the results for the first stage  should be reported at least in an Appendix
Page 25, line 429: "impose" should be "imposed"
Page 27, line 447: please, remove the "." after "small"
Page 27, line 448: please, add "the" before "NP-hard"
Page 27, line 449: "solution" should be "solutions"
Page 27, line 463: please, remove "of" after "city"
Page 27, line 466: "costs" instead of "cost"
Page 27, lines 467-468: you write that "... the solutions are useful for the purpose of comparison with the current distribution of waste bins". It would be extremely useful and interesting to report such a comparison in the paper.
Page 28, line 478: "on" should be "in"
Page 29, line 499: "an" should be "a"


Reviewer #5: Rossit et al. reported "Exact and heuristic approaches for multi-objective garbage accumulation points location in real scenario". This manuscript focuses with an exact multiobjective approach to solve the waste bin location in which the optimization criteria of the accessibility to the system, the investment cost, and the required frequency of waste removal from the bins. The study presented provides valuable information and could provide an interesting contribution in the field of Waste Management. The paper itself is well written. However, there are some issues needed to be addressed.
*Please give information of which candidate solutions are suitable for Montevideo and Bahia Blanca? and why.
*The author should give a strong motivation in the introduction section followed by the purpose of the study to fill the missing part of last studies. Representing the reader and as a reviewer, I did not see clearly the state of the art and objective in the study which they should be placed in the last paragraph of introduction section. What I saw that authors placed the objective the study in the literature review section, which I felt it is in the wrong place.
*line 338: authors mentioned there are two fractions of classification: dry waste, i.e., plastic, metal and article, and humid and glass waste, which includes organic waste. Please check again for common name of waste examples. Article --> Paper? and organic waste --> humid and glass waste ???
*When I read abstract, I imagine that I will get information where the waste bin is located in easy manner, for instance in a schematic figure (after optimization scenarios). It is nice if authors could accommodate another researcher/waste management practitioner to understand the topic

==> Waste Management/Reply_to_editor_reviewers.txt <==
ANSWER LETTER 

Manuscript’s title: "Exact and heuristic approaches for multi-objective garbage accumulation points location in real scenarios" 

Manuscript ID: WM-19-1378 

Dear Editor-in-Chief

Dr. Morton Barlaz

Waste Management

January 6th, 2019 

 

Dear Dr. Morton Barlaz: 
 

Please find here attached the revised version of our paper entitled “Exact and heuristic approaches for multi-objective garbage accumulation points location in real scenarios” which has been submitted for possible publication in Waste Management (WM-19-1378). We appreciate the opportunity to improve our manuscript. According to your indications, we have thoroughly revised it to respond to the reviewer's corrections. 
Through these corrections we have incorporated more detailed information .... 
Moreover, we have expanded the arguments ....


DECIR ALGO SOBRE LA CONCLUSIÓN DEL EDITOR: "Based on the comments of the reviewers, your manuscript needs substantial revisions prior publication. In particular, the following points should be addressed:
- more clear description of the motivation of the study
- statement of current research/knowledge gap 
- discussion on the limitations of the chosen approaches"

We expect that these modifications, among other changes that are explained in the detailed replied to the reviewer, contribute to enhance our manuscript. 

Thanks in advance for handling our manuscript. 

Sincerely Yours,  

------------------------------------------------------------
Salto de página
------------------------------------------------------------- 

Detailed Reviewer #4 Answer 

Dear Reviewer #4, 

We thank you for your careful revision of our manuscript (WM-19-1378) and your insightful comments that have allowed as to enhance the quality our manuscript. We have thoroughly revising our work in order to address all your suggestions. Hereafter, we describe the changes and modifications introduced, giving point-by-point responses to your comments.

LO QUE DIJO EL REVIEWER #4 FUE:
'''
This paper studies both exact and heuristic approaches for locating waste bins in an urban areas. The authors present computational experiments on two cities (Montevideo, Uruguay, and Bahia Blanca, Argentina).
The topic of the paper is clearly appropriate for "Waste Management". In general, the paper is well written, is well positioned with respect to prior art, and presents an interesting approach. Moreover, the computational campaign and the comments to the results are appropriate. I only have some minor comments and suggestions, that are detailed below, and require a minor revision.

Page 2, line 4: "recognizes" instead of "recognize"
Page 2, line 5: "uses" instead of "use"
Page 2, line 6: "includes" instead of "include"
Page 2, line 23: the comma at the beginning of the line should be moved at the end of line 22
Page 3, line 28: because OF the
Page 3, line 28: the sentence starting with "Tralhao et al. (2109) considered ..." is a bit clumsy and should be reformulated
Page 4, line 66: please, remove "in" after "criteria"
Page 4, line 71: "Authors" should be "The authors"
Page 6, line 128: please, remove "for" after "model"
Page 6, line 137: please, remove "the" after "for"
Page 7, line 142: "propose" should be "proposed"
Page 7, line 166: "on Section" should be "in Section"
Page 8, line 180:  the sentence starting with "Therefore, for ..." is a bit clumsy and should be reformulated
Page 9, formula (8): in the r.h.s, the summation should be over $p \in P$
Page 9, line 187: "Nine constraints" should be "Nine sets of constraints"
Page 9, line 195: "Eq. (12) states that variables $t_{jhi}$ are non-negative integer"
Page 10, line 203:  the sentence starting with "However, traditional ..." is a bit clumsy and should be reformulated
Page 11, line 226: "guarantee" should be "guaranteed"
Page 13, line 279: please, add "is" after "iterations"
Page 13, line 282: please, remove "that" after "weight"
Page 13, line 13: "generator" should be "generators"
Page 14, line 306: please, add "on" after "Depending"
Page 16, line 338: what do you mean by "article"?
Page 16, Line 348: "bins" should be "bin"
Page 16: the references by "Intendencia de Montevideo" (lines 341 and 357) should report a year
Page 18: please, move lines 373-375 at the beginning of Section 5, and remove Section 5.2
Page 18, line 379: please, add "of" after "range"
Page 18: the results for the first stage  should be reported at least in an Appendix
Page 25, line 429: "impose" should be "imposed"
Page 27, line 447: please, remove the "." after "small"
Page 27, line 448: please, add "the" before "NP-hard"
Page 27, line 449: "solution" should be "solutions"
Page 27, line 463: please, remove "of" after "city"
Page 27, line 466: "costs" instead of "cost"
Page 27, lines 467-468: you write that "... the solutions are useful for the purpose of comparison with the current distribution of waste bins". It would be extremely useful and interesting to report such a comparison in the paper.
Page 28, line 478: "on" should be "in"
Page 29, line 499: "an" should be "a"
'''

Cuatro precisan un tratamiento especial

Page 16, line 338: what do you mean by "article"?
Page 16: the references by "Intendencia de Montevideo" (lines 341 and 357) should report a year
Page 18: the results for the first stage  should be reported at least in an Appendix
Page 27, lines 467-468: you write that "... the solutions are useful for the purpose of comparison with the current distribution of waste bins". It would be extremely useful and interesting to report such a comparison in the paper.

Thanks in advance for revising our manuscript. 

Sincerely Yours,  

------------------------------------------------------------
Salto de página
------------------------------------------------------------- 

Detailed Reviewer #5 Answer 

Dear Reviewer #5, 

We thank you for your careful revision of our manuscript (WM-19-1378) and your insightful comments that have allowed as to enhance the quality our manuscript. We have thoroughly revising our work in order to address all your suggestions. Hereafter, we describe the changes and modifications introduced, giving point-by-point responses to your comments.

LO QUE DIJO EL REVIEWER #5 FUE:
'''
Rossit et al. reported "Exact and heuristic approaches for multi-objective garbagemaccumulation points location in real scenario". This manuscript focuses with an exact multiobjective approach to solve the waste bin location in which the optimization criteria of the accessibility to the system, the investment cost, and the required frequency of waste removal from the bins. The study presented provides valuable information and could provide an interesting contribution in the field of Waste Management. The paper itself is well written. However, there are some issues needed to be addressed.
*Please give information of which candidate solutions are suitable for Montevideo and Bahia Blanca? and why.
*The author should give a strong motivation in the introduction section followed by the purpose of the study to fill the missing part of last studies. Representing the reader and as a reviewer, I did not see clearly the state of the art and objective in the study which they should be placed in the last paragraph of introduction section. What I saw that authors placed the objective the study in the literature review section, which I felt it is in the wrong place.
*line 338: authors mentioned there are two fractions of classification: dry waste, i.e., plastic, metal and article, and humid and glass waste, which includes organic waste. Please check again for common name of waste examples. Article --> Paper? and organic waste --> humid and glass waste ???
*When I read abstract, I imagine that I will get information where the waste bin is located in easy manner, for instance in a schematic figure (after optimization scenarios). It is nice if authors could accommodate another researcher/waste management practitioner to understand the topic."
'''


Thanks in advance for revising our manuscript. 

Sincerely Yours,  


==> Waste Management/Revision_sent_by_email_original.txt <==
Ms. Ref. No.:  WM-19-1378
Title: Exact and heuristic approaches for multi-objective garbage accumulation points location in real scenarios
Waste Management

Dear Dr. Diego Gabriel Rossit,

The peer review process for your manuscript has been completed. Based on the referee comments, and upon my review of the manuscript, I feel that your paper presents information of interest to the readers of
Waste Management but that significant revisions are needed prior to publication.

Please use the attached comments to produce a revised manuscript.

Please prepare a reply to each reviewer's comment and suggestion within the structure of a table with three columns, in which each reviewer's comment is reported in the left column and the author's response is clearly addressed in the center column. For significant revisions of multiple paragraphs/pages, the author(s) should indicate these changes in the revised text column with references to the track changes version of the manuscript [see below].  

Example Table Format for Author's Response:

Reviewer Comment    Author' Response    Revised Text

Correct Spelling    Corrected           The landfill was..
of "landfill"                          (Page 4 Line 120)

In addition to the completed table form, we would like to receive the following by Jan 07, 2020:

-- a clean version of your revised manuscript in Microsoft Word (or compatible) format.

-- a MS Word version with all changes indicated with the "track changes" function. Please include page and line numbers in this version.

Please carefully address the issues raised in the comments.

Thank you for your interest in Waste Management.

Regards,

Morton Barlaz  
Editor-in-Chief  
Waste Management
Data in Brief (optional):

While submitting the revised manuscript, please double check the author names provided in the submission so that authorship related changes are made in the revision stage. If your manuscript is accepted, any authorship change will involve approval from co-authors and respective editor handling the submission and this may cause a significant delay in publishing your manuscript.

Comments from the editors and reviewers:

Based on the comments of the reviewers, your manuscript needs substantial revisions prior publication. In particular, the following points should be addressed:
- more clear description of the motivation of the study
- statement of current research/knowledge gap
- discussion on the limitations of the chosen approaches


Reviewer #4: This paper studies both exact and heuristic approaches for locating waste bins in an urban areas. The authors present computational experiments on two cities (Montevideo, Uruguay, and Bahia Blanca, Argentina).

The topic of the paper is clearly appropriate for "Waste Management". In general, the paper is well written, is well positioned with respect to prior art, and presents an interesting approach. Moreover, the computational campaign and the comments to the results are appropriate. I only have some minor comments and suggestions, that are detailed below, and require a minor revision.

Page 2, line 4: "recognizes" instead of "recognize"
Page 2, line 5: "uses" instead of "use"
Page 2, line 6: "includes" instead of "include"
Page 2, line 23: the comma at the beginning of the line should be moved at the end of line 22
Page 3, line 28: because OF the
Page 3, line 28: the sentence starting with "Tralhao et al. (2109) considered ..." is a bit clumsy and should be reformulated
Page 4, line 66: please, remove "in" after "criteria"
Page 4, line 71: "Authors" should be "The authors"
Page 6, line 128: please, remove "for" after "model"
Page 6, line 137: please, remove "the" after "for"
Page 7, line 142: "propose" should be "proposed"
Page 7, line 166: "on Section" should be "in Section"
Page 8, line 180:  the sentence starting with "Therefore, for ..." is a bit clumsy and should be reformulated
Page 9, formula (8): in the r.h.s, the summation should be over $p \in P$
Page 9, line 187: "Nine constraints" should be "Nine sets of constraints"
Page 9, line 195: "Eq. (12) states that variables $t_{jhi}$ are non-negative integer"
Page 10, line 203:  the sentence starting with "However, traditional ..." is a bit clumsy and should be reformulated
Page 11, line 226: "guarantee" should be "guaranteed"
Page 13, line 279: please, add "is" after "iterations"
Page 13, line 282: please, remove "that" after "weight"
Page 13, line 13: "generator" should be "generators"
Page 14, line 306: please, add "on" after "Depending"
Page 16, line 338: what do you mean by "article"?
Page 16, Line 348: "bins" should be "bin"
Page 16: the references by "Intendencia de Montevideo" (lines 341 and 357) should report a year
Page 18: please, move lines 373-375 at the beginning of Section 5, and remove Section 5.2
Page 18, line 379: please, add "of" after "range"
Page 18: the results for the first stage  should be reported at least in an Appendix
Page 25, line 429: "impose" should be "imposed"
Page 27, line 447: please, remove the "." after "small"
Page 27, line 448: please, add "the" before "NP-hard"
Page 27, line 449: "solution" should be "solutions"
Page 27, line 463: please, remove "of" after "city"
Page 27, line 466: "costs" instead of "cost"
Page 27, lines 467-468: you write that "... the solutions are useful for the purpose of comparison with the current distribution of waste bins". It would be extremely useful and interesting to report such a comparison in the paper.
Page 28, line 478: "on" should be "in"
Page 29, line 499: "an" should be "a"


Reviewer #5: Rossit et al. reported "Exact and heuristic approaches for multi-objective garbage accumulation points location in real scenario". This manuscript focuses with an exact multiobjective approach to solve the waste bin location in which the optimization criteria of the accessibility to the system, the investment cost, and the required frequency of waste removal from the bins. The study presented provides valuable information and could provide an interesting contribution in the field of Waste Management. The paper itself is well written. However, there are some issues needed to be addressed.
*Please give information of which candidate solutions are suitable for Montevideo and Bahia Blanca? and why.
*The author should give a strong motivation in the introduction section followed by the purpose of the study to fill the missing part of last studies. Representing the reader and as a reviewer, I did not see clearly the state of the art and objective in the study which they should be placed in the last paragraph of introduction section. What I saw that authors placed the objective the study in the literature review section, which I felt it is in the wrong place.
*line 338: authors mentioned there are two fractions of classification: dry waste, i.e., plastic, metal and article, and humid and glass waste, which includes organic waste. Please check again for common name of waste examples. Article --> Paper? and organic waste --> humid and glass waste ???
*When I read abstract, I imagine that I will get information where the waste bin is located in easy manner, for instance in a schematic figure (after optimization scenarios). It is nice if authors could accommodate another researcher/waste management practitioner to understand the topic

==> Waste Management/manifest.txt <==
% Copyright 2007-2019 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



==> manifest.txt <==
% Copyright 2007-2019 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


